SoRoTop: a hitchhiker's guide to topology optimization MATLAB code for design-dependent pneumatic-driven soft robots

Demands for pneumatic-driven soft robots are constantly rising for various applications. However, they are often designed manually due to the lack of systematic methods. Moreover, design-dependent characteristics of pneumatic actuation pose distinctive challenges. This paper provides a compact MATLAB code, named SoRoTop, and its various extensions for designing pneumatic-driven soft robots using topology optimization. The code uses the method of moving asymptotes as the optimizer and builds upon the approach initially presented in Kumar et al.(Struct Multidiscip Optim 61 (4): 1637-1655, 2020). The pneumatic load is modeled using Darcy's law with a conceptualized drainage term. Consistent nodal loads are determined from the resultant pressure field using the conventional finite element approach. The robust formulation is employed, i.e., the eroded and blueprint design descriptions are used. A min-max optimization problem is formulated using the output displacements of the eroded and blueprint designs. A volume constraint is imposed on the blueprint design, while the eroded design is used to apply a conceptualized strain energy constraint. The latter constraint aids in attaining optimized designs that can endure the applied load without compromising their performance. Sensitivities required for optimization are computed using the adjoint-variable method. The code is explained in detail, and various extensions are also presented. It is structured into pre-optimization, MMA optimization, and post-optimization operations, each of which is comprehensively detailed. The paper also illustrates the impact of load sensitivities on the optimized designs. SoRoTop is provided in Appendix A and is available with extensions in the supplementary material and publicly at \url{https://github.com/PrabhatIn/SoRoTop}.

==> R1Obj.txt <==
1	12.27851329
2	3.349649027
3	0.284138975
4	0.004693361
5	0.01945639
6	1.05E-05
7	-0.087123113
8	-1.982320988
9	-4.639160173
10	-7.902819466
11	-11.55786812
12	-15.62604444
13	-20.16054452
14	-25.08598404
15	-29.88523499
16	-34.71865704
17	-39.87052145
18	-45.40835994
19	-52.4015559
20	-60.44433185
21	-67.01511055
22	-77.67918655
23	-88.94494144
24	-102.3121693
25	-113.5737945
26	-121.8924785
27	-128.7819244
28	-133.2715361
29	-137.1080012
30	-140.4579541
31	-143.5103287
32	-146.437188
33	-149.1959924
34	-153.5281022
35	-153.0461526
36	-154.6123743
37	-155.922734
38	-157.1407555
39	-158.3991366
40	-159.4633074
41	-160.8546619
42	-162.1728643
43	-163.0846283
44	-164.2490625
45	-166.4768538
46	-165.8913004
47	-171.8167355
48	-165.1725061
49	-166.3201081
50	-167.9203671
51	-167.9215335
52	-164.7574715
53	-161.6170696
54	-164.9376384
55	-161.7661964
56	-162.4533383
57	-163.0137315
58	-163.0902309
59	-163.7065225
60	-164.4771389
61	-163.4937583
62	-163.971606
63	-164.5520231
64	-164.0349761
65	-164.6954355
66	-164.8137109
67	-164.152754
68	-164.3447706
69	-164.2768959
70	-164.480492
71	-164.5234036
72	-164.5211386
73	-164.5509632
74	-165.081356
75	-164.6220242
76	-164.6015426
77	-164.619668
78	-164.6751693
79	-164.7115845
80	-164.7538534
81	-165.2931231
82	-164.5007846
83	-165.5720953
84	-164.7210946
85	-164.6393015
86	-164.6902247
87	-164.6934248
88	-164.5682219
89	-164.764027
90	-165.5032337
91	-166.0691975
92	-165.3682536
93	-164.8504989
94	-164.9091497
95	-164.5968777
96	-164.8590307
97	-164.8466156
98	-164.63767
99	-164.7369712
100	-164.6414519
101	-165.1824787
102	-164.9978532
103	-164.8579584
104	-164.6690153
105	-164.4627028
106	-164.2171052
107	-163.9435072
108	-163.6343287
109	-163.2810882
110	-162.872222
111	-162.4018284
112	-161.8492737
113	-161.2166622
114	-161.8715823
115	-162.9263864
116	-162.1239674
117	-161.5631504
118	-161.0310992
119	-160.4139094
120	-159.6786777
121	-158.8073432
122	-157.7808964
123	-156.6404364
124	-157.1051088
125	-157.1202802
126	-157.1542132
127	-157.1779572
128	-157.2108814
129	-157.2420103
130	-157.2787559
131	-157.3197489
132	-157.3676704
133	-157.4164781
134	-157.4738791
135	-157.5373956
136	-157.6004169
137	-157.6747266
138	-157.7477981
139	-157.8156266
140	-157.8866947
141	-157.9521006
142	-158.0070576
143	-158.054189
144	-158.0967189
145	-158.1349854
146	-158.1739448
147	-158.2061969
148	-158.2277487
149	-158.2500422
150	-158.2783885
151	-157.66322
152	-156.2901673
153	-156.3104152
154	-156.3437306
155	-156.3067573
156	-156.400007
157	-156.2080852
158	-156.6247568
159	-156.1063871
160	-156.4935213
161	-155.8873389
162	-156.6177914
163	-155.7678597
164	-156.5557578
165	-155.6313807
166	-156.5797869
167	-155.5508467
168	-156.4199443
169	-155.7243982
170	-156.3135404
171	-155.9239807
172	-156.2018926
173	-155.9688413
174	-156.1638413
175	-156.058794
176	-156.1226869
177	-156.0734699
178	-156.1170213
179	-156.0907841
180	-156.1031045
181	-156.0971033
182	-156.0977267
183	-156.1025413
184	-156.0888705
185	-156.0966856
186	-156.0988161
187	-156.1007807
188	-156.1039256
189	-156.1046397
190	-156.105943
191	-156.1026428
192	-156.1039699
193	-156.1077282
194	-156.107876
195	-156.1088207
196	-156.1098765
197	-156.1079155
198	-156.1064722
199	-156.1098329
200	-156.1090827
201	-154.972721
202	-154.9701339
203	-154.9683699
204	-154.966126
205	-154.9634304
206	-154.9601419
207	-154.95611
208	-154.9512076
209	-154.9451925
210	-154.9379023
211	-154.9289908
212	-154.9181606
213	-154.9050399
214	-154.8892485
215	-154.8710639
216	-154.8495806
217	-154.823655
218	-154.794136
219	-154.7658539
220	-154.7491662
221	-154.7275795
222	-154.703299
223	-154.6717387
224	-154.634366
225	-154.5873503
226	-154.5303907
227	-154.4635617
228	-154.3849407
229	-154.2940349
230	-154.2148797
231	-154.1485781
232	-154.1025694
233	-154.0557692
234	-154.0025011
235	-153.9360047
236	-153.8666629
237	-153.7705859
238	-153.6738492
239	-153.5306481
240	-153.401536
241	-153.235423
242	-153.119393
243	-152.9668319
244	-152.7268449
245	-152.5372667
246	-152.3139327
247	-152.0162902
248	-151.7138054
249	-151.3335067
250	-151.3301202
251	-150.1128925
252	-149.8448012
253	-149.8104761
254	-149.4461675
255	-149.4035532
256	-149.0146932
257	-148.6589394
258	-148.3874078
259	-148.8823264
260	-148.5499996
261	-148.3958097
262	-147.8286437
263	-148.0611947
264	-147.5447373
265	-148.1576147
266	-147.7298961
267	-147.9077399
268	-147.9752852
269	-147.8511051
270	-147.8126465
271	-147.8556512
272	-147.8039849
273	-147.8249695
274	-147.8224791
275	-147.7882428
276	-147.8616138
277	-147.6474623
278	-148.002241
279	-147.7304615
280	-147.7583035
281	-147.6637102
282	-147.8553555
283	-147.6554931
284	-147.8482633
285	-147.7456933
286	-147.7572837
287	-147.7452039
288	-147.7402238
289	-147.7420602
290	-147.7462606
291	-147.7078291
292	-147.7206385
293	-147.7158101
294	-147.7303034
295	-147.7181028
296	-147.7124017
297	-147.7212186
298	-147.7226924
299	-147.7353976
300	-147.7350459
301	-148.0284137
302	-148.0383326
303	-148.0470506
304	-148.0559244
305	-148.0658533
306	-148.0701733
307	-148.0733571
308	-148.0754135
309	-148.0770069
310	-148.0783379
311	-148.0794558
312	-148.0802433
313	-148.0807825
314	-148.08126
315	-148.0819037
316	-148.0827512
317	-148.0839001
318	-148.0850425
319	-148.0872773
320	-148.0859614
321	-148.0867987
322	-148.088176
323	-148.0703219
324	-148.0807912
325	-148.0839214
326	-148.0850579
327	-148.0856834
328	-148.0858903
329	-148.0865741
330	-148.086098
331	-148.0865756
332	-148.0899379
333	-148.0838343
334	-148.0888959
335	-148.0946229
336	-148.0927876
337	-148.0878615
338	-148.0882152
339	-148.0857298
340	-148.0860363
341	-148.0863278
342	-148.0798171
343	-148.0833739
344	-148.080947
345	-148.0742247
346	-148.0842286
347	-148.0579592
348	-148.0622868
349	-148.0750239
350	-148.0769505
351	-148.1916905
352	-148.1946901
353	-148.196561
354	-148.1984314
355	-148.200515
356	-148.1855515
357	-148.1975418
358	-148.2039854
359	-148.2047029
360	-148.205805
361	-148.2001557
362	-148.2064037
363	-148.2078383
364	-148.2065775
365	-148.1865977
366	-148.1971856
367	-148.2031799
368	-148.1705795
369	-148.1776015
370	-148.1854585
371	-148.1912481
372	-148.2001565
373	-148.1915693
374	-148.1978331
375	-148.2163038
376	-148.206986
377	-148.1807166
378	-148.1864364
379	-148.1923846
380	-148.1845281
381	-148.2018838
382	-148.2139733
383	-148.2232223
384	-148.2238707
385	-148.1936884
386	-148.1837275
387	-148.2064329
388	-148.2081711
389	-148.2036171
390	-148.2211145
391	-148.2070301
392	-148.2110068
393	-148.2307993
394	-148.2195965
395	-148.2195587
396	-148.2225597
397	-148.2241795
398	-148.2308123
399	-148.2485538
400	-148.2459371


==> R1vol.txt <==
1	0.237506881
2	0.222734224
3	0.222756335
4	0.225522008
5	0.2374683
6	0.238876553
7	0.241508895
8	0.221986488
9	0.230657414
10	0.238803629
11	0.242263652
12	0.243786676
13	0.244711555
14	0.245516763
15	0.246245418
16	0.246468359
17	0.246396214
18	0.246177167
19	0.245861437
20	0.245379862
21	0.244655128
22	0.242050782
23	0.238317047
24	0.234799716
25	0.227346802
26	0.217511308
27	0.212724579
28	0.21189341
29	0.211667824
30	0.210954661
31	0.212451284
32	0.213132806
33	0.217327943
34	0.215606995
35	0.225611409
36	0.228231583
37	0.23511184
38	0.241575422
39	0.246242397
40	0.247482828
41	0.24820293
42	0.248227738
43	0.248169027
44	0.248182215
45	0.248518408
46	0.249137575
47	0.248205359
48	0.24741658
49	0.249405
50	0.249457303
51	0.249920815
52	0.249113276
53	0.24946704
54	0.249442091
55	0.249387513
56	0.249738277
57	0.249749034
58	0.249840655
59	0.249785551
60	0.249738623
61	0.249805912
62	0.249806792
63	0.249767432
64	0.249871877
65	0.249794068
66	0.249859992
67	0.249851985
68	0.249860945
69	0.249908582
70	0.249873583
71	0.249901346
72	0.249931872
73	0.249937653
74	0.249800036
75	0.249812226
76	0.249949046
77	0.249945742
78	0.24995794
79	0.249953883
80	0.249953169
81	0.249728257
82	0.249836556
83	0.24953921
84	0.249497134
85	0.249960382
86	0.249977182
87	0.249975242
88	0.249937356
89	0.249968619
90	0.249527369
91	0.249402031
92	0.249404937
93	0.249592935
94	0.249952595
95	0.249841311
96	0.249892939
97	0.249969805
98	0.249857243
99	0.249962939
100	0.24995604
101	0.250553927
102	0.250182524
103	0.249920365
104	0.249923513
105	0.24990241
106	0.249911405
107	0.249900112
108	0.249896742
109	0.249885518
110	0.249881702
111	0.249867303
112	0.249860237
113	0.249844326
114	0.249914641
115	0.249544409
116	0.249838032
117	0.249850622
118	0.249886011
119	0.249855509
120	0.249847094
121	0.249825237
122	0.249810844
123	0.249806492
124	0.250046804
125	0.249943916
126	0.250010041
127	0.249975057
128	0.249994841
129	0.249982942
130	0.249989586
131	0.249984588
132	0.249984747
133	0.249985092
134	0.249984233
135	0.249981573
136	0.249984842
137	0.249979513
138	0.249981102
139	0.249983422
140	0.249980848
141	0.249982379
142	0.249984986
143	0.24998483
144	0.249984358
145	0.249987382
146	0.249986224
147	0.249987549
148	0.249989924
149	0.249986309
150	0.249986878
151	0.250442874
152	0.249527028
153	0.251070966
154	0.248808715
155	0.250597278
156	0.248587062
157	0.250089041
158	0.249741016
159	0.250541182
160	0.248884303
161	0.250149297
162	0.249499935
163	0.250334389
164	0.249349499
165	0.250066382
166	0.249775962
167	0.250196445
168	0.249662694
169	0.249980546
170	0.249944473
171	0.250043637
172	0.249803358
173	0.249964454
174	0.249982381
175	0.250023807
176	0.249887069
177	0.249986041
178	0.249998943
179	0.249998337
180	0.249996705
181	0.250006784
182	0.249971392
183	0.250016199
184	0.249922921
185	0.249970612
186	0.249970544
187	0.249984331
188	0.249999694
189	0.249997278
190	0.250005271
191	0.249974393
192	0.249990869
193	0.249999344
194	0.250000509
195	0.249997271
196	0.250003607
197	0.249985983
198	0.24999213
199	0.249992946
200	0.24999652
201	0.25011034
202	0.250105536
203	0.250103036
204	0.250099473
205	0.250095145
206	0.2500897
207	0.250082793
208	0.250074178
209	0.250063073
210	0.250049481
211	0.250032449
212	0.250011574
213	0.249985845
214	0.250030435
215	0.250001725
216	0.249980645
217	0.25001258
218	0.24998987
219	0.250010975
220	0.249997852
221	0.250009349
222	0.24999887
223	0.250009588
224	0.249998685
225	0.250012574
226	0.250004677
227	0.250005514
228	0.250009464
229	0.25001608
230	0.250020983
231	0.250024266
232	0.250022206
233	0.250010924
234	0.249994428
235	0.250007437
236	0.249984776
237	0.250038392
238	0.249974834
239	0.250067763
240	0.249982702
241	0.250087428
242	0.249999608
243	0.249971465
244	0.250109785
245	0.250038488
246	0.249995158
247	0.250021142
248	0.249970077
249	0.25017612
250	0.249962903
251	0.249941996
252	0.250013573
253	0.249984272
254	0.250096318
255	0.250077868
256	0.250141645
257	0.250192847
258	0.250229828
259	0.250128717
260	0.250195857
261	0.250191095
262	0.250245934
263	0.250199479
264	0.250245841
265	0.250223429
266	0.250235602
267	0.250240767
268	0.25018103
269	0.250207197
270	0.250204834
271	0.250178002
272	0.250185248
273	0.250174541
274	0.250163709
275	0.250203799
276	0.250140266
277	0.250216099
278	0.250183759
279	0.250180324
280	0.250100065
281	0.250036936
282	0.249996053
283	0.25024524
284	0.249978279
285	0.250160818
286	0.250042336
287	0.250051473
288	0.25001225
289	0.250044481
290	0.249993124
291	0.250079754
292	0.249856894
293	0.250023283
294	0.249960303
295	0.250037055
296	0.249923757
297	0.249977505
298	0.250003813
299	0.249960911
300	0.250047403
301	0.249653527
302	0.249699552
303	0.249700886
304	0.249701518
305	0.249701591
306	0.249703214
307	0.249710249
308	0.249714493
309	0.249720514
310	0.249728416
311	0.249737327
312	0.249746754
313	0.249755786
314	0.249766799
315	0.249777646
316	0.249790925
317	0.24982912
318	0.249849187
319	0.249999669
320	0.249986995
321	0.249998937
322	0.250013347
323	0.249733006
324	0.24986496
325	0.249945678
326	0.249963372
327	0.249984082
328	0.250004307
329	0.249877979
330	0.249931986
331	0.249952178
332	0.250033262
333	0.24977224
334	0.250040936
335	0.250363221
336	0.250318108
337	0.250199494
338	0.25022925
339	0.250209931
340	0.250239774
341	0.250462666
342	0.250386536
343	0.250474222
344	0.250485818
345	0.250527807
346	0.250363934
347	0.250239772
348	0.250143934
349	0.249973801
350	0.250067798
351	0.249553251
352	0.249543314
353	0.249537751
354	0.249530501
355	0.249521917
356	0.249573784
357	0.249555637
358	0.249589937
359	0.249578554
360	0.249677695
361	0.249724991
362	0.249678212
363	0.249664525
364	0.249724688
365	0.249739133
366	0.249711593
367	0.249689882
368	0.24984368
369	0.249794079
370	0.249814236
371	0.249889393
372	0.250044536
373	0.2499835
374	0.250125916
375	0.250068746
376	0.249920236
377	0.250041445
378	0.249822304
379	0.249885316
380	0.249984843
381	0.250093958
382	0.249946954
383	0.250080709
384	0.25003151
385	0.250074675
386	0.250220091
387	0.250202798
388	0.25013615
389	0.250433587
390	0.250286238
391	0.250419779
392	0.250372869
393	0.250318056
394	0.25040976
395	0.250466728
396	0.250430975
397	0.250423558
398	0.250499469
399	0.250464051
400	0.250278357

